Decoupling Vector Data and Index Storage for Space Efficiency

Managing large-scale vector datasets with disk-resident graph approximate nearest neighbor search (ANNS) systems incurs substantial storage overhead due to the co-location of vector data and auxiliary index metadata, which prevents the storage layer from exploiting their distinct compressibility. We present COMPASS, a component-aware compressed storage framework for disk-resident graph vector search. Leveraging data-index decoupling as a foundation, COMPASS losslessly compresses each component according to its distinct compressibility characteristics, thereby significantly reducing storage space. It further adapts the search and update paths to preserve their performance under compressed storage layouts. Evaluation on real-world public and proprietary billion-scale datasets shows that COMPASS reduces storage space by up to 58.7%, while delivering improved or competitive search and update performance compared to state-of-the-art disk-resident graph ANNS systems.

==> plot/evaluation/compression_algo/graph.txt <==
Algorithm	R=32	R=64	R=96	R=128
Raw	12.3	25.4	38.1	54.5
ZSTD	11.07	17.8	26.3	33.79
Huffman	11.07	17.8	26.3	34.4
DecoupleVS	10.3	14.4	19.6	22.9

==> plot/evaluation/compression_algo/vector.txt <==
Algorithm	DecoupleVS100M	SIFT100M	SPACEV100M
Raw	52.1	11.9	9.31
ZSTD	25.5	8.7	6.61
DecoupleVS	27.6	9	6.78

==> plot/evaluation/microbench/micro.txt <==
Scheme	DiskANN	PipeANN	Decouple	DecoupleComp	DecoupleVS
					
througput	4454.2	5019.4	4603.4	5711.72	10263.3
p99	76.3	78.1	103.0	73.5	64.0

==> plot/evaluation/search_latency/douyin100m.txt <==
Scheme	Recall@10	Avg
SPANN	61.7834	6107
SPANN	65.7544	12306
SPANN	67.5933	18748
SPANN	68.7893	24617
SPANN	69.6482	30681
SPANN	70.8672	36381
SPANN	72.1051	44936
SPANN	73.0531	51360
SPANN	73.9211	59281
SPANN	74.7101	69298
DiskANN	70.78	4331.97
DiskANN	76.27	6057.24
DiskANN	79.08	7562.14
DiskANN	80.97	9648.47
DiskANN	82.26	11580.9
DiskANN	83.19	13937.09
DiskANN	83.92	16194.5
DiskANN	84.57	18562.76
DiskANN	85.04	20568.04
DiskANN	85.53	22743.81
PipeANN	69.26	3066.88
PipeANN	75.9	4951.63
PipeANN	78.67	6045.46
PipeANN	80.78	8702.7
PipeANN	82.13	12605.63
PipeANN	83.21	15618.27
PipeANN	83.95	18885.95
PipeANN	84.6	21868.79
PipeANN	85.12	24078.81
PipeANN	85.47	26789.44
DecoupleVS	68.52	2562.42
DecoupleVS	75.4	3307.59
DecoupleVS	78.31	3708.53
DecoupleVS	80.44	4422.47
DecoupleVS	81.85	5991.58
DecoupleVS	83.01	7359.79
DecoupleVS	83.75	7525.33
DecoupleVS	84.43	8844.43
DecoupleVS	84.96	9585.11
DecoupleVS	85.52	11875.04

==> plot/evaluation/search_latency/sift100m.txt <==
Scheme	Recall@10	Avg
SPANN	89.6478	4863
SPANN	94.8345	11612
SPANN	96.7687	18339
SPANN	97.8148	25290
SPANN	98.4439	32345
SPANN	98.8159	38951
SPANN	99.1049	45923
SPANN	99.2699	52596
SPANN	99.406	59544
SPANN	99.495	66222
DiskANN	96.66	3867.54
DiskANN	98.86	6123.24
DiskANN	99.47	8168.58
DiskANN	99.69	9746.54
DiskANN	99.8	11148.67
DiskANN	99.85	13521.86
DiskANN	99.89	15718.51
DiskANN	99.92	17845.9
DiskANN	99.93	19889.44
DiskANN	99.95	22016.07
PipeANN	96.26	2258.82
PipeANN	98.78	3823.62
PipeANN	99.42	4790.79
PipeANN	99.67	7461.48
PipeANN	99.8	11211.38
PipeANN	99.85	14717.86
PipeANN	99.9	18240.51
PipeANN	99.92	20870.71
PipeANN	99.93	23754.17
PipeANN	99.95	26119.9
DecoupleVS	95.93	1805.91
DecoupleVS	98.65	2530.83
DecoupleVS	99.33	3539.31
DecoupleVS	99.59	4261.95
DecoupleVS	99.71	5906.43
DecoupleVS	99.77	8523.47
DecoupleVS	99.83	10287.45
DecoupleVS	99.85	13182.4
DecoupleVS	99.85	16169.37
DecoupleVS	99.87	16929.18

==> plot/evaluation/search_latency/spacev100m.txt <==
Scheme	Recall@10	Avg
SPANN	91.948	3298
SPANN	93.5352	8674
SPANN	94.1888	14083
SPANN	94.7848	19388
SPANN	95.3428	24670
SPANN	95.8708	30002
SPANN	96.2551	35023
SPANN	96.5592	40223
SPANN	96.8096	45223
SPANN	97.0272	49987
DiskANN	79.68	3445.11
DiskANN	83.12	5096.22
DiskANN	85.31	7110.36
DiskANN	92.38	9191.37
DiskANN	92.53	11258.66
DiskANN	92.66	13397.38
DiskANN	92.92	15510.64
DiskANN	93.05	17632.62
DiskANN	93.16	20196.73
DiskANN	93.4	21996.68
PipeANN	95.84	3073.08
PipeANN	97.58	5522.21
PipeANN	98.26	7930.56
PipeANN	98.58	10718.41
PipeANN	98.8	13176.63
PipeANN	98.94	15798.3
PipeANN	99.04	18231.26
PipeANN	99.14	20857.16
PipeANN	99.19	23130.74
PipeANN	99.25	25849.09
DecoupleVS	95.72	3104.64
DecoupleVS	97.47	4144.3
DecoupleVS	98.2	5659.09
DecoupleVS	98.6	7667.37
DecoupleVS	98.81	9826.74
DecoupleVS	98.95	11894.92
DecoupleVS	99.06	14185.89
DecoupleVS	99.16	15303.93
DecoupleVS	99.21	17459.67
DecoupleVS	99.25	19010.21

==> plot/evaluation/search_latency_1b/sift1b.txt <==
Scheme	Recall@10	P99
DiskANN	96.73	6286.53
DiskANN	98.87	8741.47
DiskANN	99.49	12077
DiskANN	99.72	13112.18
DiskANN	99.81	14462.27
DiskANN	99.87	15454.92
DiskANN	99.9	18004.72
DiskANN	99.92	20206.9
DiskANN	99.93	22635.56
DiskANN	99.94	25396.55
PipeANN	96.2	2725.62
PipeANN	98.79	4430.31
PipeANN	99.43	5319.56
PipeANN	99.7	7946.6
PipeANN	99.8	12008.69
PipeANN	99.86	15295.39
PipeANN	99.9	18677.29
PipeANN	99.92	21354.52
PipeANN	99.93	24069.62
PipeANN	99.94	26406.64
DecoupleVS	95.91	2753.21
DecoupleVS	98.6	3971.87
DecoupleVS	99.25	5308.82
DecoupleVS	99.52	6987.83
DecoupleVS	99.59	9375.66
DecoupleVS	99.69	13055.32
DecoupleVS	99.73	15833.45
DecoupleVS	99.74	17778.06
DecoupleVS	99.76	21337.9
DecoupleVS	99.77	23150.71

==> plot/evaluation/search_latency_1b/spacev1b.txt <==
Scheme	Recall@10	P99
DiskANN	73.94	4675.27
DiskANN	85.93	5951.2
DiskANN	67.14	8449.63
DiskANN	88.76	10019.41
DiskANN	88.98	12121.99
DiskANN	89.19	14274.98
DiskANN	89.34	16462.25
DiskANN	89.33	18600.03
DiskANN	89.43	20788.03
DiskANN	89.47	23016.9
PipeANN	87.74	3431.43
PipeANN	88.96	5708.56
PipeANN	89.46	7955.8
PipeANN	89.77	11261.1
PipeANN	89.92	13778.32
PipeANN	90.03	16294.26
PipeANN	90.11	18708.99
PipeANN	90.16	21310.24
PipeANN	90.22	23832.58
PipeANN	90.26	26249.24
DecoupleVS	87.45	3257.52
DecoupleVS	88.76	4979.65
DecoupleVS	89.2	6186.09
DecoupleVS	89.54	8392.79
DecoupleVS	89.67	10810.63
DecoupleVS	89.8	12710.42
DecoupleVS	89.87	14818.82
DecoupleVS	89.94	16790.43
DecoupleVS	90.01	18607.64
DecoupleVS	90.01	20479

==> plot/evaluation/search_throughput/douyin100m.txt <==
Scheme	Recall@10	QPS
SPANN	61.7834	5159.96
SPANN	65.7544	2570.03
SPANN	67.5933	1689.76
SPANN	68.7893	1287.5
SPANN	69.6482	1032.84
SPANN	70.8672	871.16
SPANN	72.1051	705.22
SPANN	73.0531	617.09
SPANN	73.9211	534.99
SPANN	74.7101	457.81
DiskANN	70.78	7223.62
DiskANN	76.27	5188.3
DiskANN	79.08	4155.45
DiskANN	80.97	3265.03
DiskANN	82.26	2721.43
DiskANN	83.19	2265.54
DiskANN	83.92	1951.1
DiskANN	84.57	1702.57
DiskANN	85.04	1537.25
DiskANN	85.53	1391.12
PipeANN	69.26	10109.7
PipeANN	75.9	6270.45
PipeANN	78.67	5122.77
PipeANN	80.78	3589.37
PipeANN	82.13	2489.41
PipeANN	83.21	2006.29
PipeANN	83.95	1664.82
PipeANN	84.6	1439.12
PipeANN	85.12	1303.16
PipeANN	85.47	1172.5
DecoupleVS	68.52	12212.26
DecoupleVS	75.4	9438.78
DecoupleVS	78.31	8415.46
DecoupleVS	80.44	7065.61
DecoupleVS	81.85	5226.58
DecoupleVS	83.01	4264.07
DecoupleVS	83.75	4161.13
DecoupleVS	84.43	3541.92
DecoupleVS	84.96	3271.9
DecoupleVS	85.52	2644

==> plot/evaluation/search_throughput/sift100m.txt <==
Scheme	Recall@10	QPS
SPANN	89.6478	6459.95
SPANN	94.8345	2724.05
SPANN	96.7687	1729.21
SPANN	97.8148	1254.08
SPANN	98.4439	980.78
SPANN	98.8159	815.06
SPANN	99.1049	691.18
SPANN	99.2699	603.57
SPANN	99.406	533.28
SPANN	99.495	479.43
DiskANN	96.66	8076.48
DiskANN	98.86	5112.3
DiskANN	99.47	3840.22
DiskANN	99.69	3222.79
DiskANN	99.8	2815.03
DiskANN	99.85	2324.9
DiskANN	99.89	2000.61
DiskANN	99.92	1764.07
DiskANN	99.93	1583.53
DiskANN	99.95	1431.71
PipeANN	96.26	12985.92
PipeANN	98.78	7994.73
PipeANN	99.42	6410.82
PipeANN	99.67	4144.71
PipeANN	99.8	2751.6
PipeANN	99.85	2120.58
PipeANN	99.9	1717.25
PipeANN	99.92	1494.82
PipeANN	99.93	1318.03
PipeANN	99.95	1194.32
DecoupleVS	95.93	17217.22
DecoupleVS	98.65	12230.74
DecoupleVS	99.33	8743.87
DecoupleVS	99.59	7253.26
DecoupleVS	99.71	5271.92
DecoupleVS	99.77	3667.92
DecoupleVS	99.83	3040.61
DecoupleVS	99.85	2378.1
DecoupleVS	99.85	1945.68
DecoupleVS	99.87	1855.68

==> plot/evaluation/search_throughput/spacev100m.txt <==
Scheme	Recall@10	QPS
SPANN	91.948	9614.96
SPANN	93.5352	3670.46
SPANN	94.1888	2262.91
SPANN	94.7848	1644.66
SPANN	95.3428	1292.25
SPANN	95.8708	1062.75
SPANN	96.2551	910.58
SPANN	96.5592	792.92
SPANN	96.8096	705.27
SPANN	97.0272	638.04
DiskANN	79.68	9065.33
DiskANN	83.12	6151.36
DiskANN	85.31	4415.85
DiskANN	92.38	3422.61
DiskANN	92.53	2796.63
DiskANN	92.66	2350.84
DiskANN	92.92	2031.49
DiskANN	93.05	1788.33
DiskANN	93.16	1562.4
DiskANN	93.4	1434.75
PipeANN	95.84	9815.54
PipeANN	97.58	5553.79
PipeANN	98.26	3897.06
PipeANN	98.58	2888.27
PipeANN	98.8	2363.95
PipeANN	98.94	1973.82
PipeANN	99.04	1715.5
PipeANN	99.14	1501.18
PipeANN	99.19	1346.25
PipeANN	99.25	1203.39
DecoupleVS	95.72	10129.58
DecoupleVS	97.47	7570.69
DecoupleVS	98.2	5545.95
DecoupleVS	98.6	4097.8
DecoupleVS	98.81	3202.82
DecoupleVS	98.95	2646.45
DecoupleVS	99.06	2220.86
DecoupleVS	99.16	2058.48
DecoupleVS	99.21	1805.51
DecoupleVS	99.25	1657

==> plot/evaluation/search_throughput_1b/sift1b.txt <==
Scheme	Recall@10	QPS
DiskANN	96.73	4969.93
DiskANN	98.87	3576.28
DiskANN	99.49	2592.69
DiskANN	99.72	2386.23
DiskANN	99.81	2164.85
DiskANN	99.87	2024.27
DiskANN	99.9	1738.2
DiskANN	99.92	1548.24
DiskANN	99.93	1383.57
DiskANN	99.94	1234.28
PipeANN	96.2	11015.94
PipeANN	98.79	6785.96
PipeANN	99.43	5652.72
PipeANN	99.7	3811.74
PipeANN	99.8	2563.19
PipeANN	99.86	2000.45
PipeANN	99.9	1642.23
PipeANN	99.92	1438.86
PipeANN	99.93	1281.38
PipeANN	99.94	1165.45
DecoupleVS	95.91	11269.55
DecoupleVS	98.6	7784.84
DecoupleVS	99.25	5830.72
DecoupleVS	99.52	4429.97
DecoupleVS	99.59	3305.44
DecoupleVS	99.69	2388.81
DecoupleVS	99.73	1971.35
DecoupleVS	99.74	1751.83
DecoupleVS	99.76	1460.78
DecoupleVS	99.77	1348.21

==> plot/evaluation/search_throughput_1b/spacev1b.txt <==
Scheme	Recall@10	QPS
DiskANN	73.94	6687.37
DiskANN	85.93	5259.87
DiskANN	67.14	3715.01
DiskANN	88.76	3135.59
DiskANN	88.98	2594.39
DiskANN	89.19	2204.16
DiskANN	89.34	1912.76
DiskANN	89.33	1693.73
DiskANN	89.43	1515.97
DiskANN	89.47	1369.73
PipeANN	87.74	8800.31
PipeANN	88.96	5366.15
PipeANN	89.46	3872.08
PipeANN	89.77	2756.26
PipeANN	89.92	2257.23
PipeANN	90.03	1901.46
PipeANN	90.11	1648.81
PipeANN	90.16	1454.24
PipeANN	90.22	1302.78
PipeANN	90.26	1183.6
DecoupleVS	87.45	9629.38
DecoupleVS	88.76	6300.98
DecoupleVS	89.2	5069.87
DecoupleVS	89.54	3742.84
DecoupleVS	89.67	2908.84
DecoupleVS	89.8	2474.44
DecoupleVS	89.87	2123.93
DecoupleVS	89.94	1874.47
DecoupleVS	90.01	1691.71
DecoupleVS	90.01	1537.27

==> plot/evaluation/space_efficiency/space.txt <==
Dataset	Scheme	VectorSize	IndexSize	OverallSize
DecoupleVS100M	SPANN	52.14626694	130.0794067	182.2256737
SIFT100M	SPANN	12	70.2265892	82.2265892
SPACEV100M	SPANN	9.313225754	49.79061031	59.10383606
DecoupleVS100M	DiskANN	52.14626694	52.14627074	104.2925377
SIFT100M	DiskANN	12	42.49568176	54.49568176
SPACEV100M	DiskANN	9.313225754	38.37049388	47.68371964
DecoupleVS100M	DecoupleVS	27.95707615	15.12342384	43.08049999
SIFT100M	DecoupleVS	9.149200552	19.5101995	28.65940005
SPACEV100M	DecoupleVS	6.95851507	20.78028703	27.7388021

==> plot/evaluation/space_efficiency_1b/space.txt <==
Dataset	Scheme	VectorSize	IndexSize	OverallSize
SIFT1B	DiskANN	119.2092896	516.5735931	635.7828827
SPACEV1B	DiskANN	130.5733547	760.807417	891.3807716
SIFT1B	DecoupleVS	91.16074875	330.3884885	421.5492373
SPACEV1B	DecoupleVS	97.4796524	414.0298929	511.5095453

==> plot/evaluation/tail_latency/douyin100m.txt <==
Scheme	Recall@10	P99
DiskANN	69.19	8706
DiskANN	75.68	19245
DiskANN	78.68	15320
DiskANN	80.68	20414
DiskANN	81.99	25826
DiskANN	83.03	30992
DiskANN	83.77	35608
DiskANN	84.5	40477
DiskANN	84.99	44062
DiskANN	85.47	48381
PipeANN	68.68	8715
PipeANN	75.22	11973
PipeANN	78.3	15469
PipeANN	80.44	20796
PipeANN	81.79	26485
PipeANN	82.93	30971
PipeANN	83.66	35483
PipeANN	84.39	39745
PipeANN	84.87	43458
PipeANN	85.38	49201
DecoupleVS	68.04	9029
DecoupleVS	75.41	11197
DecoupleVS	78.37	9291
DecoupleVS	80.44	10409
DecoupleVS	81.85	16402
DecoupleVS	83	14908
DecoupleVS	83.72	14256
DecoupleVS	84.4	14686
DecoupleVS	84.98	17252
DecoupleVS	85.51	24163

==> plot/evaluation/tail_latency/sift100m.txt <==
Scheme	Recall@10	P99
DiskANN	96.36	6112
DiskANN	98.79	9578
DiskANN	99.43	12917
DiskANN	99.68	22103
DiskANN	99.8	34509
DiskANN	99.87	24036
DiskANN	99.91	28401
DiskANN	99.93	32817
DiskANN	99.94	37396
DiskANN	99.95	41465
PipeANN	96.19	4994
PipeANN	98.69	7739
PipeANN	99.39	12061
PipeANN	99.66	16659
PipeANN	99.8	21490
PipeANN	99.87	27508
PipeANN	99.91	31659
PipeANN	99.93	37149
PipeANN	99.95	42372
PipeANN	99.95	44425
DecoupleVS	96.05	5371
DecoupleVS	98.65	6306
DecoupleVS	99.33	9296
DecoupleVS	99.58	8395
DecoupleVS	99.71	12153
DecoupleVS	99.77	22398
DecoupleVS	99.81	28457
DecoupleVS	99.81	34458
DecoupleVS	99.83	42336
DecoupleVS	99.83	47053

==> plot/evaluation/update-breakdown/devise.txt <==
======================================================================
DELETE PROCESSING TIMING BREAKDOWN Analysis
======================================================================
Total OMP parallel computation time:
  Sample size: 10
  Mean: 5003.5730 s
  Standard Error: 201.7864 s
  Result: 5003.5730 ± 201.7864 s

Total (merge_read + dump_to_disk) time:
  Sample size: 10
  Mean: 35.5529 s
  Standard Error: 0.3180 s
  Result: 35.5529 ± 0.3180 s

======================================================================
MERGE PROCESSING TIMING BREAKDOWN Analysis
======================================================================
Total OMP parallel computation time:
  Sample size: 10
  Mean: 1367.5978 s
  Standard Error: 90.7992 s
  Result: 1367.5978 ± 90.7992 s

Total (merge_read + write_operation) time:
  Sample size: 10
  Mean: 39.0448 s
  Standard Error: 0.5450 s
  Result: 39.0448 ± 0.5450 s
======================================================================


==> plot/evaluation/update-breakdown/diskann.txt <==
======================================================================
DELETE PROCESSING TIMING BREAKDOWN Analysis
======================================================================
Total OMP parallel computation time:
  Sample size: 10
  Mean: 4970.4320 s
  Standard Error: 203.1083 s
  Result: 4970.4320 ± 203.1083 s

Total (merge_read + dump_to_disk) time:
  Sample size: 10
  Mean: 40.9094 s
  Standard Error: 0.2013 s
  Result: 40.9094 ± 0.2013 s

======================================================================
MERGE PROCESSING TIMING BREAKDOWN Analysis
======================================================================
Total OMP parallel computation time:
  Sample size: 10
  Mean: 1278.6860 s
  Standard Error: 83.4866 s
  Result: 1278.6860 ± 83.4866 s

Total (merge_read + write_operation) time:
  Sample size: 10
  Mean: 42.3832 s
  Standard Error: 0.4594 s
  Result: 42.3832 ± 0.4594 s
======================================================================


==> plot/motivation/iowait/iowait.txt <==
Scheme	L	CPUTime	IOWait
DiskANN	50	579.27	1360.52
DiskANN	100	979.08	2341.2
DiskANN	150	1384.5	3359.62
DiskANN	200	1747.41	4351.53
DiskANN	250	2106.68	5378.5
DiskANN	300	2456.95	6373.18
PipeANN	50	356.03	892.11
PipeANN	100	641.18	1430.97
PipeANN	150	920.23	1997.74
PipeANN	200	1372.47	2397.65
PipeANN	250	1917.79	2711.58
PipeANN	300	2586.52	2907.18

==> plot/motivation/vector_characterization/entropy.txt <==
Type	workload	entropy	absValue
GlobalEntropy	SIFT1M	1	2.634
GlobalEntropy	SPACEV1M	1	5.589
GlobalEntropy	DEVISE1M	1	4.3899
ColumnarEntropy	SIFT1M	0.657175399	1.731
ColumnarEntropy	SPACEV1M	0.977813562	5.465
ColumnarEntropy	DEVISE1M	0.651654935	2.8607


==> plot/motivation/vector_characterization/std.txt <==
Type	workload	std	absValue
GlobalDispersion    	SIFT1M		1	        36.23
GlobalDispersion    	SPACEV1M	1	        12.22
GlobalDispersion    	DEVISE1M	1	        0.09
DimensionalDispersion	SIFT1M	0.90518907	32.795
DimensionalDispersion	SPACEV1M	0.792962357	9.69
DimensionalDispersion	DEVISE1M	0.719457014	0.06
